The weak dependence of velocity dispersion on disk fractions, mass-to-light ratio and redshift: Implications for galaxy and black hole evolution

Velocity dispersion ($\sigma$) is a key driver for galaxy structure and evolution. We here present a comprehensive semi-empirical approach to compute $\sigma$ via detailed Jeans modelling assuming both a constant and scale-dependent mass-to-light ratio $M^*/L$. We compare with a large sample of local galaxies from MaNGA and find that both models can reproduce the Faber-Jackson (FJ) relation and the weak dependence of $\sigma$ on bulge-to-total ratio $B/T$ (for $B/T\gtrsim 0.25$). The dynamical-to-stellar mass ratio within $R\lesssim R_e$ can be fully accounted for by a gradient in $M^*/L$. We then build velocity dispersion evolutionary tracks $\sigma_{ap}[M^*,z]$ (within an aperture) along the main progenitor dark matter haloes assigning stellar masses, effective radii and Sersic indices via a variety of abundance matching and empirically motivated relations. We find: 1) clear evidence for downsizing in $\sigma_{ap}[M^*,z]$ along the progenitor tracks; 2) at fixed stellar mass $\sigma\propto(1+z)^{0.2-0.3}$ depending on the presence or not of a gradient in $M^*/L$. We extract $\sigma_{ap}[M^*,z]$ from the TNG50 hydrodynamic simulation and find very similar results to our models with constant $M^*/L$. The increasing dark matter fraction within $R_e$ tends to flatten the $\sigma_{ap}[M^*,z]$ along the progenitors at $z \gtrsim 1$ in constant $M^*/L$ models, while $\sigma_{ap}[M^*,z]$ have a steeper evolution in the presence of a stellar gradient. We then show that a combination of mergers and gas accretion are likely responsible for the constant or increasing $\sigma_{ap}[M^*,z]$ with time. Finally, our $\sigma_{ap}[M^*,z]$ are consistent with a nearly constant and steep $M_{bh}-\sigma$ relation at $z\lesssim 2$, with black hole masses derived from the $L_X-M^*$ relation.

==> ReviewerComments.txt <==
 - I have been asked to review the manuscript entitled "The weak dependence of velocity dispersion on disk fractions, mass-to-light ratio and redshift: Implications for galaxy and black hole evolution". The paper presents an interesting semi-empirical assessment on the sometimes overlooked importance of the stellar velocity dispersion as a proxy for many observed properties of galaxies. I would be happy to recommend this article for publication once the authors address the following, in my opinion, important points:

We thank the referee for carefully reviewing our paper. We have attentively considered all the points raised by the referee and all our answers and actions taken are provided below. In the following text, the referee's comments commence with a 'Q' symbol, followed by our reply (marked by a 'R' symbol) immediately after. 

%In some cases, we have added additional information to the referee's points to aid the discussion - in most %cases this refers to updated figure numbers (as we have adjusted the figure order and added new figures), which %will be presented in square brackets after the referee's original comment.

Q: The authors make use of the velocity dispersion maps of the MaNGA survey, where sigma and rotation velocity are measured in every bin/fiber. However, many times in the literature, the term velocity dispersion accounts for both sigma and the rotational component. This happens for example for SDSS fiber-based measurements (e.g. Fig. 5 [6] in the paper). For the Sersic+Exponential models the authors do parametrize stellar rotation (without taking into account the MaNGA data as far as I can tell), but I would like to see a more explicit discussion about the role of the rotational component in their data and results. Similarly, I would like to hear from the authors about the possible effect of inclination and higher order moments of the line-of-sight velocity distributions of their observed galaxies.

R: We agree with the referee this is a relevant point. We have re-computed the FJ relation adopting different calibrations of the velocity dispersion as provided by the MaNGA survey, namely with and without the rotational component. We provide the result of this test along with this report. It can be seen from the plot that the contribution from the rotational component at fixed galaxy stellar mass is small. We have added this comment in the revised Section 2 where we describe the observational sample adopted as a reference in this work. Given the minimal change when neglecting the rotational component, we do not feel the need to include it in any of our result plots, but we have further mentioned it in Section 4.1. 

Q: The authors briefly acknowledge in one sentence that a galaxy with a constant IMF slope might also have a M/L gradient due to radial variations in other stellar population properties, in particular age and metallicity. However, they then proceed to ignore this and only discuss their results assuming that the M/L gradient parametrized by Eq. 19 is solely IMF-driven. Regarding the results presented in this paper, the driver of the M/L gradients introduced by the authors is, by construction, unknown. I would therefore suggest the authors not to discuss their results in terms of "IMF-driven" M/L variations. From the modelling side, stellar population and thus M/L gradients have been extensively studied, from the early papers of Gorgas, Sanchez-Blaquez, Spoalor, or Kuntschner, to the newer results from CALIFA, MaNGA or SAMI. This gradients also scale with the stellar velocity dispersion, which could have an impact on the results presented in this paper. Moreover, age gradients are expected to depend both in sigma and, obviously, in redshift, two key parameters studied by the authors. I would encourage the authors to further discuss the implications that IMF-unrelated M/L variations could have on their results.

R: We are sorry that it was not clear that the IMF-driven gradients we use *do* include variations in other stellar population properties; it's just that these other effects are negligible compared to that due to the IMF.  I.e., at fixed IMF, these other gradients result in very small M*/L gradients.  (In the past, this was sufficiently well known that, e.g., the well-cited JAM analyses in ATLAS3d felt that M*/L gradients could safely be ignored.)  It is only when IMF-variations are included that M*/L gradients become significant, which is why we feel 'IMF-driven M*/L gradients' is entirely appropriate terminology.  We now state this explicitly in a few places in the text. 

Q: A final point that I would like to note is that the manuscript is, at times, harder to follow that one may would hope. For example, the MaNGA data are only roughly described, with no information about how important quantities such as the rotation velocity or sigma were calculated. The authors also refer to "additional morphological properties derived from supervised Dee Learning" but it is unclear which properties are those and how were used. Later in the text S4.1, the authors seem to separate between late and early types based on
(probably) their Sersic index (n>1.8). The data from Illustris-TNG and in particular the estimation of the velocity dispersion in the simulartion could also be explained in more detail to help with the reading of the manuscript.
Given the amount of information included in this work, I would suggest the authors to make a conscious effort to try to organize it as clearly as possible. Similarly, Fig. 1 [2] is a visual summary of the modelling, but it is only briefly discussed in the first paragraph of Section 3 (the combination of dark and orange colors doesn't make this figure particularly easy to digest).
The authors try out many interesting approaches throughout the paper, and I think it would really help to briefly but clearly lay them out at the beginning of e.g. Section 3, and then proceed with getting into the details of the modelling. I understand this might demand a significant amount of work so I will not delay the publication of the paper because of it, but I strongly encourage the authors to think about it.

R: We have made considerable efforts to make the manuscript easier to understand and follow. We have included a diagram outlining the structure of the paper (Figure 1), and made several improvements to the text. Specifically, we have included an additional section explaining the MaNGA sample in more detail, including increased clarifications on how we separate galaxy types. We have also altered Figure 2 to be more easily digestible (white background, dark text). At the beginning of Section 3 we now detail the outline of the modelling at both low and high redshifts, along with a description of all the inputs, the variants in the models, and the outputs we will be generating and comparing with data and hydrodynamic simulations. 


Q: In addition to these more important points, I include below a list of some other comments and questions I have in order of appearance in the text.

Q: sigma_AP is used before defined [in the abstract].
R: We have added an additional clarification in the abstract after sigma_AP is used for the first time, mentioning that this variable is measured within an aperture. 
    
Q: There has been extensive work regarding galaxy scaling relations with sigma beyond Bernardi et al. 2005; 2011 and Barone et al. 2018. Please, expand [introduction].
R: We have now included these new references. 

Q: Similarly, there have been additional studies defending the fundamental nature of the BH-sigma relation. To my knowledge, the most updated compilation is that of van den Bosch 2016.
R: We have now included these new references. We note, however, that van Bosch 2016 does not carry out an analysis of residuals, but only looks at the scatter around the relation.

2. OBSERVATIONAL AND NUMERICAL COMPARISON DATA
Q: As noted above, it would be desireable to have more information about the data. For the TNG one it would be useful to briefly comment, e.g., how sigmas were measured (even if it is in the Appendix). For MaNGA, things like signal-to-noise, morphologies, or number of galaxies would also be useful.
R: The data are now better described in Section 2. We had instead included the information on how we extracted velocity dispersions from TNG50 in dedicated Appendices, which are referred to in Section 2.  

Q: Was there any inclination threshold applied to the MaNGA sample?
R: There was no inclination threshold applied to the MaNGA sample.

3. METHOD
Q: The authors mention here central galaxies but that has not been mentioned before.
R: We mention central galaxies first in the data section, and we have added additional text to define the term there. 

3.1 Spheroids/Bulges
Q: Is there any reference for the anisotropy parameter beta=0 being a good approximation for the MaNGA data?
R: We have included an additional paragraph showing that several authors find isotropic orbits, and a reference to Mamon and Lokas 2005, where this topic is discussed at length.

4 RESULTS
4.1 The Low Redshift Universe
Q: The weak dependence of sigma on the aperture size is emphasized by the logarithmic scale, it may be useful to use linear units at least in some figures (e.g. Fig 3 [4].)
R: We prefer to maintain logarithmic units as these are often traditional units adopted when studying statistical combined samples of velocity dispersions, stellar masses and effective radii. We note, however, that the total predicted mean variation of velocity dispersion in Figure 3 is <0.05 dex.

Q: The CALIFA survey has published how the measured sigma would change with different apertures, similar to Fig. [4] (Falcon-Barroso et al. 2017). How does their Fig. 10 compare to Fig. [4] in this paper?
R: We thank the referee for this additional reference. We checked that their results are extremely similar to ours. 
We have included a reference to this paper in the footnote where we compare to the usual formula for aperture variation. 

Q: It is not obvious to me how the B/T was calculated for the single-Sersic model (Fig. 4 [5])
R: For the single-Sersic model we strictly adopt a B/T=1. We have added an additional clarification on this important point in the revised text.

Q: The gray vertical line in Fig. 3 is undefined.
R: This line is the aperture of Re/8 that is used throughout the paper. This was not explained in the original caption, we have now added a clarification on this.

Q: How were the 25 MaNGA galaxies shown in Fig. 5 selected?
R: This was shown in the plot, but I have added the description in the text for complete clarity.

Q: Regarding Equation 31. A change in the virial factor from 1.8 to 2.8 is quite significant. Does it have any physical meaning? Was Equation 31 also used to calculate the dynamical masses of the modelled galaxies or just for the observational data?
R: The increase in k is a simple consequence of the fact that stellar masses are larger when adopting IMF-driven gradients, and thus a proportionally larger k is required to attain similar Mdyn/M* ratios. We have now clarified this in the text. 

Q: Regarding Fig. 7 [8]. Why is the mass range narrower than in Fig. 6 [7]? From the latter it seems there is also a systematic discrepancy a lower stellar masses. The MaNGA trends on the right panel appear noisier than on the left one. Is that because of the uncertainty in the M/L?
R: Concerning the mass range, the data on Mdyn/M* become much more noisy (and thus less reliable) below 10^10 solar masses, due to possibly larger uncertainties in the M*/L, as also the referee suggests. This behaviour in the data also explains the apparent larger discrepancy at lower stellar masses. We have thus decided to reduce this range to make the data easier to read. We have added a sentence in the caption to explain this. 

Q: Also related to Fig. 7 [8]. The authors claim that there is evidence for a "slope" in the dynamical to stellar ratio. Is that what the "alpha" line/parameter indicates in Fig. 7 [8]? It should be clarified.
R: This is correct, and we have now added additional text clarifying this.

Q: The authors also claim that this "slope" is shallower at Re/8. How would that fit with the fact that IMF gradients are in fact stronger within Re/8 than within 1 Re?
R: This is not relevant, as the slope only occurs when we consider a non-varying IMF.

Q: The work of Lyubenova et al. 2016 should be cited in the context of the importance of IMF gradients while comparing stellar and dynamical masses.
R: We had already included a reference to Lyubenova+2016 in the context of comparing stellar and dynamical masses.  We did not and still do not include Lyubenovea in the context of IMF gradients because the word gradient appears twice in Lyubenova+2016:  "The strongest GRADIENTs in the stellar ϒ are expected in low-mass early-type galaxies (Spolaor et al. 2009; Kuntschner et al. 2010), where the departure from a standard IMF slope is minimal. Therefore, we do not expect a systematic bias in our measurements due to GRADIENTs in the stellar population properties."   The gradients mentioned in the first sentence are at the low masses of least interest to us - and are NOT IMF-driven.  The second sentence suggests that Lyubenova+ is NOT about gradients at all.  While it is true that Lyubenova+ only analyze the stellar population within Re/2, so their conclusions are not about the total M*, they do not remark on what their findings imply for gradients.  Perhaps the referee has in mind the final sentence of Lyubenova+: "Furthermore, this method is applicable not only to the integrated spectra of galaxies, but gives promising results when constraining the radial IMF variation and dark matter content of giant early-type galaxies ... as we will show in a forthcoming publication." However, that paper seems to never have been published, as we were not able to find another IMF-related paper on the arXiv for which the first author was Lyubenova.  

4.2 The high redshift Universe
Q: "there is no consensus on how IMF-driven gradients evolve" As mentioned above there is more to the M/L gradients than IMF variations, in particular when looking at the redshift evolution.
R: We have now clarified in the text, already in Section 3.3 that "Although their M*/L-values include the effects of gradients in age, metallicity, etc. as well, it is the IMF-gradient which matters most, so we simply refer to Equation 18 as describing an IMF-driven M*/L gradient."

Q: The sentence "the amount of stellar mass assigned to the central halo rapidly drops more steeply than in the host halo, in turn significantly reducing the central velocity dispersion." is quite important to follow this section but it is not easy to follow. I would suggest the authors to try to rephrase it in a more clear way.
R: We have now rephrased this to improve on clarity.

Q: The discussion about Fig. 9 [10] is over before describing the bottom panels of Fig. 8 [9].
R: We think this is fine, as the text flows well. We need to discuss Figure 10 to explain the behaviours of the top panels of Figure 9.

Q: If I understood correctly, the upper panels of Fig. 8 [9] indicate that, while following the evolution of a galaxy back in time, its velocity dispersion decreases with increasing redshift, while it becomes higher when looking at a population of a given stellar mass. How that would fit with the fact that in edge-on galaxies older stellar populations tend to have larger scale-hights?
R: We understand the concern of the referee here. We note, however, that ours is an average trend. If disk galaxies had thicker disks in the past, this might indeed increase their velocity dispersion, but at the same time their stellar masses were lower and thus possibly the two effects may compensate with each other to provide relatively flat, or slowly increasing, sigma[z] curves as we find in Figure 9. Of course, this level of dynamical and structural study is beyond the capabilities of our analytic method, although we also show that TNG50 provides similar trends to ours. 

Q: In Fig. 10 [11] it could be helpful for the reader to indicate that solid lines are the same as in the left panels of Fig. 8 [9].
R: We have included an additional sentence clarifying this.

Q: In Fig. 12 [13], what defined the change in the "slope" at the high-mass end? Is it also the knee of the SHMR?
R: This is the shape of the NFW profile, and we have explained this in the text.

Q: Also in Fig. 12 [13]. Do symbols have any specific meaning? if not, just use solid lines.
R: We have included symbols to improve readability and to better distinguish some of the lines without colour (printing, colorblindness etc). We would like to keep this plot in its present format if possible. 

Q: Finally, about Fig. 12 [13], it may be interesting to show the "progenitor" evolution of galaxies across the Faber-Jackson relation given the differences between e.g. upper and lower panels in Fig. 8 [9].
R: We have included the progenitor evolution within this plot as suggested using solid circles representing the evolutionary history of a galaxy of mass 10^11.5 at z=0. We have referenced this in the caption and the text.

5. DISCUSSION
Q: The authors "conclude that completely dry mergers cannot dominate the late evolution of galaxies" but it would be desirable that they also discuss the possible limitations of their model.
R: We have included additional clarifications on the limitations of our model. Most notably, our model lacks galaxy-to-galaxy variations and it does not include gas fractions. For these reasons we have also explored the sigma tracks from the TNG50 simulations.

Q: Fig. 14 [15]. Did the authors imposed that galaxies must have different gas fraction at all redshifts? If so, the tracks in Fig. 14 [15] should not be blindly compared to the "progenitor" ones shown in e.g. Fig. 8 [9] or 13 [14] since galaxies might change from gas-rich to gas-poor over time.
R: We have now further clarified that our models do not include gas fractions, but we explain that including some increasing gas fractions at early epochs would further corroborate our main results.

Q: Fig. 15 [16]. Include more up-to-date black hole compilations.
R: We have included several meaningful data sets on the Mbh-sigma, mainly those that bracket the systematics in slope and/or normalization of the relation in the local Universe. 


==> mnras_guide.txt <==
% mnras_guide.tex
%
% MNRAS LaTeX user guide
%
% v3.1 released 11 June 2020
%
% v3.0 released 22 May 2015
% (version numbers match those of mnras.cls)
%
% Copyright (C) Royal Astronomical Society 2015
% Authors:
% Keith T. Smith (Royal Astronomical Society)

% Change log
%
% v3.0   September 2013 - May 2015
%    First version: complete rewrite of the user guide
%    Basic structure taken from mnras_template.tex by the same author

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Basic setup. Most papers should leave these options alone.
\documentclass[fleqn,usenatbib,useAMS]{mnras}

%%%%% AUTHORS - PLACE YOUR OWN PACKAGES HERE %%%%%

% Only include extra packages if you really need them. Common packages are:
\usepackage{graphicx}	% Including figure files
\usepackage{amsmath}	% Advanced maths commands
\usepackage{amssymb}	% Extra maths symbols
\usepackage{multicol}        % Multi-column entries in tables
\usepackage{bm}		% Bold maths symbols, including upright Greek
\usepackage{pdflscape}	% Landscape pages

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%% AUTHORS - PLACE YOUR OWN MACROS HERE %%%%%%

% Please keep new commands to a minimum, and use \newcommand not \def to avoid
% overwriting existing commands. Example:
%\newcommand{\pcm}{\,cm$^{-2}$}	% per cm-squared
\newcommand{\kms}{\,km\,s$^{-1}$} % kilometres per second
\newcommand{\bibtex}{\textsc{Bib}\!\TeX} % bibtex. Not quite the correct typesetting, but close enough

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


% Use vector fonts, so it zooms properly in on-screen viewing software
% Don't change these lines unless you know what you are doing
\usepackage[T1]{fontenc}
\usepackage{ae,aecompl}

% MNRAS is set in Times font. If you don't have this installed (most LaTeX
% installations will be fine) or prefer the old Computer Modern fonts, comment
% out the following line
\usepackage{newtxtext,newtxmath}
% Depending on your LaTeX fonts installation, you might get better results with one of these:
%\usepackage{mathptmx}
%\usepackage{txfonts}

%%%%%%%%%%%%%%%%%%% TITLE PAGE %%%%%%%%%%%%%%%%%%%

% Title of the paper, and the short title which is used in the headers.
% Keep the title short and informative.
\title[MNRAS \LaTeX\ guide for authors]{\textit{Monthly Notices of the Royal Astronomical
  Society}:  \LaTeX\ guide for authors}

% The list of authors, and the short list which is used in the headers.
% If you need two or more lines of authors, add an extra line using \newauthor
\author[K. T. Smith]{Keith T. Smith$^{1}$%
\thanks{Contact e-mail: \href{mailto:mn@ras.ac.uk}{mn@ras.ac.uk}}%
\thanks{Present address: Science magazine, AAAS Science International, \mbox{82-88}~Hills Road, Cambridge CB2~1LQ, UK}%
\\
% List of institutions
$^{1}$Royal Astronomical Society, Burlington House, Piccadilly, London W1J 0BQ, UK}

% These dates will be filled out by the publisher
\date{Last updated 2020 June 10; in original form 2013 September 5}

% Enter the current year, for the copyright statements etc.
\pubyear{2020}

% Don't change these lines
\begin{document}
\label{firstpage}
\pagerange{\pageref{firstpage}--\pageref{lastpage}}
\maketitle

% Abstract of the paper
\begin{abstract}
This is a guide for preparing papers for \textit{Monthly Notices of the Royal Astronomical Society} using the \verb'mnras' \LaTeX\ package.
It provides instructions for using the additional features in the document class.
This is not a general guide on how to use \LaTeX, and nor does it replace the journal's instructions to authors.
See \texttt{mnras\_template.tex} for a simple template.
\end{abstract}

% Select between one and six entries from the list of approved keywords.
% Don't make up new ones.
\begin{keywords}
editorials, notices -- miscellaneous
\end{keywords}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%% BODY OF PAPER %%%%%%%%%%%%%%%%%%

% The MNRAS class isn't designed to include a table of contents, but for this document one is useful.
% I therefore have to do some kludging to make it work without masses of blank space.
\begingroup
\let\clearpage\relax
\tableofcontents
\endgroup
\newpage

\section{Introduction}

The journal \textit{Monthly Notices of the Royal Astronomical Society} (MNRAS) encourages authors to prepare their papers using \LaTeX.
The style file \verb'mnras.cls' can be used to approximate the final appearance of the journal, and provides numerous features to simplify the preparation of papers.
This document, \verb'mnras_guide.tex', provides guidance on using that style file and the features it enables.

This is not a general guide on how to use \LaTeX, of which many excellent examples already exist.
We particularly recommend \textit{Wikibooks \LaTeX}\footnote{\url{https://en.wikibooks.org/wiki/LaTeX}}, a collaborative online textbook which is of use to both beginners and experts.
Alternatively there are several other online resources, and most academic libraries also hold suitable beginner's guides.

For guidance on the contents of papers, journal style, and how to submit a paper, see the MNRAS Instructions to Authors\footnote{\label{foot:itas}\url{http://www.oxfordjournals.org/our_journals/mnras/for_authors/}}.
Only technical issues with the \LaTeX\ class are considered here.


\section{Obtaining and installing the MNRAS package}
Some \LaTeX\ distributions come with the MNRAS package by default.
If yours does not, you can either install it using your distribution's package manager, or download it from the Comprehensive \TeX\ Archive Network\footnote{\url{http://www.ctan.org/tex-archive/macros/latex/contrib/mnras}} (CTAN).

The files can either be installed permanently by placing them in the appropriate directory (consult the documentation for your \LaTeX\ distribution), or used temporarily by placing them in the working directory for your paper.

To use the MNRAS package, simply specify \verb'mnras' as the document class at the start of a \verb'.tex' file:

\begin{verbatim}
\documentclass{mnras}
\end{verbatim}
Then compile \LaTeX\ (and if necessary \bibtex) in the usual way.

\section{Preparing and submitting a paper}
We recommend that you start with a copy of the \texttt{mnras\_template.tex} file.
Rename the file, update the information on the title page, and then work on the text of your paper.
Guidelines for content, style etc. are given in the instructions to authors on the journal's website$^{\ref{foot:itas}}$.
Note that this document does not follow all the aspects of MNRAS journal style (e.g. it has a table of contents).

If a paper is accepted, it is professionally typeset and copyedited by the publishers.
It is therefore likely that minor changes to presentation will occur.
For this reason, we ask authors to ignore minor details such as slightly long lines, extra blank spaces, or misplaced figures, because these details will be dealt with during the production process.

Papers must be submitted electronically via the online submission system; paper submissions are not permitted.
For full guidance on how to submit a paper, see the instructions to authors.

\section{Class options}
\label{sec:options}
There are several options which can be added to the document class line like this:

\begin{verbatim}
\documentclass[option1,option2]{mnras}
\end{verbatim}
The available options are:
\begin{itemize}
\item \verb'letters' -- used for papers in the journal's Letters section.
\item \verb'onecolumn' -- single column, instead of the default two columns. This should be used {\it only} if necessary for the display of numerous very long equations.
\item \verb'doublespacing' -- text has double line spacing. Please don't submit papers in this format.
\item \verb'referee' -- \textit{(deprecated)} single column, double spaced, larger text, bigger margins. Please don't submit papers in this format.
\item \verb'galley' -- \textit{(deprecated)} no running headers, no attempt to align the bottom of columns.
\item \verb'landscape' -- \textit{(deprecated)} sets the whole document on landscape paper.
\item \verb"usenatbib" -- \textit{(all papers should use this)} this uses Patrick Daly's \verb"natbib.sty" package for citations.
\item \verb"usegraphicx" -- \textit{(most papers will need this)} includes the \verb'graphicx' package, for inclusion of figures and images.
\item \verb'useAMS' -- adds support for upright Greek characters \verb'\upi', \verb'\umu' and \verb'\upartial' ($\upi$, $\umu$ and $\upartial$). Only these three are included, if you require other symbols you will need to include the \verb'amsmath' or \verb'amsymb' packages (see section~\ref{sec:packages}).
\item \verb"usedcolumn" -- includes the package \verb"dcolumn", which includes two new types of column alignment for use in tables.
\end{itemize}

Some of these options are deprecated and retained for backwards compatibility only.
Others are used in almost all papers, but again are retained as options to ensure that papers written decades ago will continue to compile without problems.
If you want to include any other packages, see section~\ref{sec:packages}.

\section{Title page}

If you are using \texttt{mnras\_template.tex} the necessary code for generating the title page, headers and footers is already present.
Simply edit the title, author list, institutions, abstract and keywords as described below.

\subsection{Title}
There are two forms of the title: the full version used on the first page, and a short version which is used in the header of other odd-numbered pages (the `running head').
Enter them with \verb'\title[]{}' like this:
\begin{verbatim}
\title[Running head]{Full title of the paper}
\end{verbatim}
The full title can be multiple lines (use \verb'\\' to start a new line) and may be as long as necessary, although we encourage authors to use concise titles. The running head must be $\le~45$ characters on a single line.

See appendix~\ref{sec:advanced} for more complicated examples.

\subsection{Authors and institutions}

Like the title, there are two forms of author list: the full version which appears on the title page, and a short form which appears in the header of the even-numbered pages. Enter them using the \verb'\author[]{}' command.

If the author list is more than one line long, start a new line using \verb'\newauthor'. Use \verb'\\' to start the institution list. Affiliations for each author should be indicated with a superscript number, and correspond to the list of institutions below the author list.

For example, if I were to write a paper with two coauthors at another institution, one of whom also works at a third location:
\begin{verbatim}
\author[K. T. Smith et al.]{
Keith T. Smith,$^{1}$
A. N. Other,$^{2}$
and Third Author$^{2,3}$
\\
$^{1}$Affiliation 1\\
$^{2}$Affiliation 2\\
$^{3}$Affiliation 3}
\end{verbatim}
Affiliations should be in the format `Department, Institution, Street Address, City and Postal Code, Country'.

Email addresses can be inserted with the \verb'\thanks{}' command which adds a title page footnote.
If you want to list more than one email, put them all in the same \verb'\thanks' and use \verb'\footnotemark[]' to refer to the same footnote multiple times.
Present addresses (if different to those where the work was performed) can also be added with a \verb'\thanks' command.

\subsection{Abstract and keywords}

The abstract is entered in an \verb'abstract' environment:
\begin{verbatim}
\begin{abstract}
The abstract of the paper.
\end{abstract}
\end{verbatim}
\noindent Note that there is a word limit on the length of abstracts.
For the current word limit, see the journal instructions to authors$^{\ref{foot:itas}}$.

Immediately following the abstract, a set of keywords is entered in a \verb'keywords' environment:
\begin{verbatim}
\begin{keywords}
keyword 1 -- keyword 2 -- keyword 3
\end{keywords}
\end{verbatim}
\noindent There is a list of permitted keywords, which is agreed between all the major astronomy journals and revised every few years.
Do \emph{not} make up new keywords!
For the current list of allowed keywords, see the journal's instructions to authors$^{\ref{foot:itas}}$.

\section{Sections and lists}

Sections and lists are generally the same as in the standard \LaTeX\ classes.

\subsection{Sections}
\label{sec:sections}
Sections are entered in the usual way, using \verb'\section{}' and its variants. It is possible to nest up to four section levels:
\begin{verbatim}
\section{Main section}
 \subsection{Subsection}
  \subsubsection{Subsubsection}
   \paragraph{Lowest level section}
\end{verbatim}
\noindent The other \LaTeX\ sectioning commands \verb'\part', \verb'\chapter' and \verb'\subparagraph{}' are deprecated and should not be used.

Some sections are not numbered as part of journal style (e.g. the Acknowledgements).
To insert an unnumbered section use the `starred' version of the command: \verb'\section*{}'.

See appendix~\ref{sec:advanced} for more complicated examples.

\subsection{Lists}

Two forms of lists can be used in MNRAS -- numbered and unnumbered.

For a numbered list, use the \verb'enumerate' environment:
\begin{verbatim}
\begin{enumerate}
 \item First item
 \item Second item
 \item etc.
\end{enumerate}
\end{verbatim}
\noindent which produces
\begin{enumerate}
 \item First item
 \item Second item
 \item etc.
\end{enumerate}
Note that the list uses lowercase Roman numerals, rather than the \LaTeX\ default Arabic numerals.

For an unnumbered list, use the \verb'description' environment without the optional argument:
\begin{verbatim}
\begin{description}
 \item First item
 \item Second item
 \item etc.
\end{description}
\end{verbatim}
\noindent which produces
\begin{description}
 \item First item
 \item Second item
 \item etc.
\end{description}

Bulleted lists using the \verb'itemize' environment should not be used in MNRAS; it is retained for backwards compatibility only.

\section{Mathematics and symbols}

The MNRAS class mostly adopts standard \LaTeX\ handling of mathematics, which is briefly summarised here.
See also section~\ref{sec:packages} for packages that support more advanced mathematics.

Mathematics can be inserted into the running text using the syntax \verb'$1+1=2$', which produces $1+1=2$.
Use this only for short expressions or when referring to mathematical quantities; equations should be entered as described below.

\subsection{Equations}
Equations should be entered using the \verb'equation' environment, which automatically numbers them:

\begin{verbatim}
\begin{equation}
 a^2=b^2+c^2
\end{equation}
\end{verbatim}
\noindent which produces
\begin{equation}
 a^2=b^2+c^2
\end{equation}

By default, the equations are numbered sequentially throughout the whole paper. If a paper has a large number of equations, it may be better to number them by section (2.1, 2.2 etc.). To do this, add the command \verb'\numberwithin{equation}{section}' to the preamble.

It is also possible to produce un-numbered equations by using the \LaTeX\ built-in \verb'\['\textellipsis\verb'\]' and \verb'$$'\textellipsis\verb'$$' commands; however MNRAS requires that all equations are numbered, so these commands should be avoided.

\subsection{Special symbols}


\begin{table}
 \caption{Additional commands for special symbols commonly used in astronomy. These can be used anywhere.}
 \label{tab:anysymbols}
 \begin{tabular*}{\columnwidth}{@{}l@{\hspace*{50pt}}l@{\hspace*{50pt}}l@{}}
  \hline
  Command & Output & Meaning\\
  \hline
  \verb'\sun' & \sun & Sun, solar\\[2pt] % additional height spacing for enhanced symbol legibility
  \verb'\earth' & \earth & Earth, terrestrial\\[2pt]
  \verb'\micron' & \micron & microns\\[2pt]
  \verb'\degr' & \degr & degrees\\[2pt]
  \verb'\arcmin' & \arcmin & arcminutes\\[2pt]
  \verb'\arcsec' & \arcsec & arcseconds\\[2pt]
  \verb'\fdg' & \fdg & fraction of a degree\\[2pt]
  \verb'\farcm' & \farcm & fraction of an arcminute\\[2pt]
  \verb'\farcs' & \farcs & fraction of an arcsecond\\[2pt]
  \verb'\fd' & \fd & fraction of a day\\[2pt]
  \verb'\fh' & \fh & fraction of an hour\\[2pt]
  \verb'\fm' & \fm & fraction of a minute\\[2pt]
  \verb'\fs' & \fs & fraction of a second\\[2pt]
  \verb'\fp' & \fp & fraction of a period\\[2pt]
  \verb'\diameter' & \diameter & diameter\\[2pt]
  \verb'\sq' & \sq & square, Q.E.D.\\[2pt]
  \hline
 \end{tabular*}
\end{table}

\begin{table}
 \caption{Additional commands for mathematical symbols. These can only be used in maths mode.}
 \label{tab:mathssymbols}
 \begin{tabular*}{\columnwidth}{l@{\hspace*{40pt}}l@{\hspace*{40pt}}l}
  \hline
  Command & Output & Meaning\\
  \hline
  \verb'\upi' & $\upi$ & upright pi\\[2pt] % additional height spacing for enhanced symbol legibility
  \verb'\umu' & $\umu$ & upright mu\\[2pt]
  \verb'\upartial' & $\upartial$ & upright partial derivative\\[2pt]
  \verb'\lid' & $\lid$ & less than or equal to\\[2pt]
  \verb'\gid' & $\gid$ & greater than or equal to\\[2pt]
  \verb'\la' & $\la$ & less than of order\\[2pt]
  \verb'\ga' & $\ga$ & greater than of order\\[2pt]
  \verb'\loa' & $\loa$ & less than approximately\\[2pt]
  \verb'\goa' & $\goa$ & greater than approximately\\[2pt]
  \verb'\cor' & $\cor$ & corresponds to\\[2pt]
  \verb'\sol' & $\sol$ & similar to or less than\\[2pt]
  \verb'\sog' & $\sog$ & similar to or greater than\\[2pt]
  \verb'\lse' & $\lse$ & less than or homotopic to \\[2pt]
  \verb'\gse' & $\gse$ & greater than or homotopic to\\[2pt]
  \verb'\getsto' & $\getsto$ & from over to\\[2pt]
  \verb'\grole' & $\grole$ & greater over less\\[2pt]
  \verb'\leogr' & $\leogr$ & less over greater\\
  \hline
 \end{tabular*}
\end{table}

Some additional symbols of common use in astronomy have been added in the MNRAS class. These are shown in tables~\ref{tab:anysymbols}--\ref{tab:mathssymbols}. The command names are -- as far as possible -- the same as those used in other major astronomy journals.

Many other mathematical symbols are also available, either built into \LaTeX\ or via additional packages. If you want to insert a specific symbol but don't know the \LaTeX\ command, we recommend using the Detexify website\footnote{\url{http://detexify.kirelabs.org}}.

Sometimes font or coding limitations mean a symbol may not get smaller when used in sub- or superscripts, and will therefore be displayed at the wrong size. There is no need to worry about this as it will be corrected by the typesetter during production.

To produce bold symbols in mathematics, use \verb'\bmath' for simple variables, and the \verb'bm' package for more complex symbols (see section~\ref{sec:packages}). Vectors are set in bold italic, using \verb'\mathbfit{}'.

For matrices, use \verb'\mathbfss{}' to produce a bold sans-serif font e.g. \mathbfss{H}; this works even outside maths mode, but not all symbols are available (e.g. Greek). For $\nabla$ (del, used in gradients, divergence etc.) use \verb'$\nabla$'.

\subsection{Ions}

A new \verb'\ion{}{}' command has been added to the class file, for the correct typesetting of ionisation states.
For example, to typeset singly ionised calcium use \verb'\ion{Ca}{ii}', which produces \ion{Ca}{ii}.

\section{Figures and tables}
\label{sec:fig_table}
Figures and tables (collectively called `floats') are mostly the same as built into \LaTeX.

\subsection{Basic examples}
\begin{figure}
 \includegraphics[width=\columnwidth]{example}
 \caption{An example figure.}
 \label{fig:example}
\end{figure}
Figures are inserted in the usual way using a \verb'figure' environment and \verb'\includegraphics'. The example Figure~\ref{fig:example} was generated using the code:
\begin{verbatim}
\begin{figure}
 \includegraphics[width=\columnwidth]{example}
 \caption{An example figure.}
 \label{fig:example}
\end{figure}
\end{verbatim}

\begin{table}
 \caption{An example table.}
 \label{tab:example}
 \begin{tabular}{lcc}
  \hline
  Star & Mass & Luminosity\\
   & $M_{\sun}$ & $L_{\sun}$\\
  \hline
  Sun & 1.00 & 1.00\\
  $\alpha$~Cen~A & 1.10 & 1.52\\
  $\epsilon$~Eri & 0.82 & 0.34\\
  \hline
 \end{tabular}
\end{table}
The example Table~\ref{tab:example} was generated using the code:
\begin{verbatim}
\begin{table}
 \caption{An example table.}
 \label{tab:example}
 \begin{tabular}{lcc}
  \hline
  Star & Mass & Luminosity\\
   & $M_{\sun}$ & $L_{\sun}$\\
  \hline
  Sun & 1.00 & 1.00\\
  $\alpha$~Cen~A & 1.10 & 1.52\\
  $\epsilon$~Eri & 0.82 & 0.34\\
  \hline
 \end{tabular}
\end{table}
\end{verbatim}

\subsection{Captions and placement}
Captions go \emph{above} tables but \emph{below} figures, as in the examples above.

The \LaTeX\ float placement commands \verb'[htbp]' are intentionally disabled.
Layout of figures and tables will be adjusted by the publisher during the production process, so authors should not concern themselves with placement to avoid disappointment and wasted effort.
Simply place the \LaTeX\ code close to where the figure or table is first mentioned in the text and leave exact placement to the publishers.

By default a figure or table will occupy one column of the page.
To produce a wider version which covers both columns, use the \verb'figure*' or \verb'table*'  environment.

If a figure or table is too long to fit on a single page it can be split it into several parts.
Create an additional figure or table which uses \verb'\contcaption{}' instead of \verb'\caption{}'.
This will automatically correct the numbering and add `\emph{continued}' at the start of the caption.
\begin{table}
 \contcaption{A table continued from the previous one.}
 \label{tab:continued}
 \begin{tabular}{lcc}
  \hline
  Star & Mass & Luminosity\\
   & $M_{\sun}$ & $L_{\sun}$\\
  \hline
  $\tau$~Cet & 0.78 & 0.52\\
  $\delta$~Pav & 0.99 & 1.22\\
  $\sigma$~Dra & 0.87 & 0.43\\
  \hline
 \end{tabular}
\end{table}
Table~\ref{tab:continued} was generated using the code:

\begin{verbatim}
\begin{table}
 \contcaption{A table continued from the previous one.}
 \label{tab:continued}
 \begin{tabular}{lcc}
  \hline
  Star & Mass & Luminosity\\
   & $M_{\sun}$ & $L_{\sun}$\\
  \hline
  $\tau$~Cet & 0.78 & 0.52\\
  $\delta$~Pav & 0.99 & 1.22\\
  $\sigma$~Dra & 0.87 & 0.43\\
  \hline
 \end{tabular}
\end{table}
\end{verbatim}

To produce a landscape figure or table, use the \verb'pdflscape' package and the \verb'landscape' environment.
The landscape Table~\ref{tab:landscape} was produced using the code:
\begin{verbatim}
\begin{landscape}
 \begin{table}
  \caption{An example landscape table.}
  \label{tab:landscape}
  \begin{tabular}{cccccccccc}
    \hline
    Header & Header & ...\\
    Unit & Unit & ...\\
    \hline
    Data & Data & ...\\
    Data & Data & ...\\
    ...\\
    \hline
  \end{tabular}
 \end{table}
\end{landscape}
\end{verbatim}
Unfortunately this method will force a page break before the table appears.
More complicated solutions are possible, but authors shouldn't worry about this.

\begin{landscape}
 \begin{table}
  \caption{An example landscape table.}
  \label{tab:landscape}
  \begin{tabular}{cccccccccc}
    \hline
    Header & Header & Header & Header & Header & Header & Header & Header & Header & Header\\
    Unit & Unit & Unit & Unit & Unit & Unit & Unit & Unit & Unit & Unit \\
    \hline
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    Data & Data & Data & Data & Data & Data & Data & Data & Data & Data\\
    \hline
  \end{tabular}
 \end{table}
\end{landscape}

\section{References and citations}

\subsection{Cross-referencing}

The usual \LaTeX\ commands \verb'\label{}' and \verb'\ref{}' can be used for cross-referencing within the same paper.
We recommend that you use these whenever relevant, rather than writing out the section or figure numbers explicitly.
This ensures that cross-references are updated whenever the numbering changes (e.g. during revision) and provides clickable links (if available in your compiler).

It is best to give each section, figure and table a logical label.
For example, Table~\ref{tab:mathssymbols} has the label \verb'tab:mathssymbols', whilst section~\ref{sec:packages} has the label \verb'sec:packages'.
Add the label \emph{after} the section or caption command, as in the examples in sections~\ref{sec:sections} and \ref{sec:fig_table}.
Enter the cross-reference with a non-breaking space between the type of object and the number, like this: \verb'see Figure~\ref{fig:example}'.

The \verb'\autoref{}' command can be used to automatically fill out the type of object, saving on typing.
It also causes the link to cover the whole phrase rather than just the number, but for that reason is only suitable for single cross-references rather than ranges.
For example, \verb'\autoref{tab:journal_abbr}' produces \autoref{tab:journal_abbr}.

\subsection{Citations}
\label{sec:cite}

MNRAS uses the Harvard -- author (year) -- citation style, e.g. \citet{author2013}.
This is implemented in \LaTeX\ via the \verb'natbib' package, which in turn is included via the \verb'usenatbib' package option (see section~\ref{sec:options}), which should be used in all papers.

Each entry in the reference list has a `key' (see section~\ref{sec:ref_list}) which is used to generate citations.
There are two basic \verb'natbib' commands:
\begin{description}
 \item \verb'\citet{key}' produces an in-text citation: \citet{author2013}
 \item \verb'\citep{key}' produces a bracketed (parenthetical) citation: \citep{author2013}
\end{description}
Citations will include clickable links to the relevant entry in the reference list, if supported by your \LaTeX\ compiler.

\defcitealias{smith2014}{Paper~I}
\begin{table*}
 \caption{Common citation commands, provided by the \texttt{natbib} package.}
 \label{tab:natbib}
 \begin{tabular}{lll}
  \hline
  Command & Ouput & Note\\
  \hline
  \verb'\citet{key}' & \citet{smith2014} & \\
  \verb'\citep{key}' & \citep{smith2014} & \\
  \verb'\citep{key,key2}' & \citep{smith2014,jones2015} & Multiple papers\\
  \verb'\citet[table 4]{key}' & \citet[table 4]{smith2014} & \\
  \verb'\citep[see][figure 7]{key}' & \citep[see][figure 7]{smith2014} & \\
  \verb'\citealt{key}' & \citealt{smith2014} & For use with manual brackets\\
  \verb'\citeauthor{key}' & \citeauthor{smith2014} & If already cited in close proximity\\
  \verb'\defcitealias{key}{Paper~I}' &  & Define an alias (doesn't work in floats)\\
  \verb'\citetalias{key}' & \citetalias{smith2014} & \\
  \verb'\citepalias{key}' & \citepalias{smith2014} & \\
  \hline
 \end{tabular}
\end{table*}

There are a number of other \verb'natbib' commands which can be used for more complicated citations.
The most commonly used ones are listed in Table~\ref{tab:natbib}.
For full guidance on their use, consult the \verb'natbib' documentation\footnote{\url{http://www.ctan.org/pkg/natbib}}.

If a reference has several authors, \verb'natbib' will automatically use `et al.' if there are more than two authors. However, if a paper has exactly three authors, MNRAS style is to list all three on the first citation and use `et al.' thereafter. If you are using \bibtex\ (see section~\ref{sec:ref_list}) then this is handled automatically. If not, the \verb'\citet*{}' and \verb'\citep*{}' commands can be used at the first citation to include all of the authors.

\subsection{The list of references}
\label{sec:ref_list}

It is possible to enter references manually using the usual \LaTeX\ commands, but we strongly encourage authors to use \bibtex\ instead.
\bibtex\ ensures that the reference list is updated automatically as references are added or removed from the paper, puts them in the correct format, saves on typing, and the same reference file can be used for many different papers -- saving time hunting down reference details.
An MNRAS \bibtex\ style file, \verb'mnras.bst', is distributed as part of this package.
The rest of this section will assume you are using \bibtex.

References are entered into a separate \verb'.bib' file in standard \bibtex\ formatting.
This can be done manually, or there are several software packages which make editing the \verb'.bib' file much easier.
We particularly recommend \textsc{JabRef}\footnote{\url{http://jabref.sourceforge.net/}}, which works on all major operating systems.
\bibtex\ entries can be obtained from the NASA Astrophysics Data System\footnote{\label{foot:ads}\url{http://adsabs.harvard.edu}} (ADS) by clicking on `Bibtex entry for this abstract' on any entry.
Simply copy this into your \verb'.bib' file or into the `BibTeX source' tab in \textsc{JabRef}.

Each entry in the \verb'.bib' file must specify a unique `key' to identify the paper, the format of which is up to the author.
Simply cite it in the usual way, as described in section~\ref{sec:cite}, using the specified key.
Compile the paper as usual, but add an extra step to run the \texttt{bibtex} command.
Consult the documentation for your compiler or latex distribution.

Correct formatting of the reference list will be handled by \bibtex\ in almost all cases, provided that the correct information was entered into the \verb'.bib' file.
Note that ADS entries are not always correct, particularly for older papers and conference proceedings, so may need to be edited.
If in doubt, or if you are producing the reference list manually, see the MNRAS instructions to authors$^{\ref{foot:itas}}$ for the current guidelines on how to format the list of references.

\section{Appendices and online material}

To start an appendix, simply place the \verb'\appendix' command before the next \verb'\section{}'.
This will automatically adjust the section headings, figures, tables, and equations to reflect the fact that they are part of an appendix.
It is only necessary to enter the \verb'\appendix' command once -- everything after that command is in an appendix.
Remember that appendices should be placed \textit{after} the list of references.

Unlike other astronomy class files, there are no special commands for online material.
If your paper has any online material, it should be placed in a separate file.
See our instructions to authors$^{\ref{foot:itas}}$ for guidance.

\section{Packages and custom commands}
\label{sec:packages}
\subsection{Additional packages}

Sometimes authors need to include additional \LaTeX\ packages, which provide extra features.
For example, the \verb'bm' package provides extra bold maths symbols, whilst the \verb'pdflscape' package adds support for landscape pages.
Packages can be included by adding the \verb'\usepackage{}' command to the preamble of the document (not the main body).

Please \emph{only include packages which are actually used in the paper}, and include a comment to explain what each one does.
This will assist the typesetters.
If you are using \texttt{mnras\_template.tex}, it includes a specific section for this purpose, near the start of the file with the header 'authors - place your own packages here'.

For example, to include \verb'pdflscape', use:
\begin{verbatim}
\usepackage{pdflscape}	% Landscape pages
\end{verbatim}
Consult the documentation for that package for instructions on how to use the additional features.


\subsection{Custom commands}

Authors should avoid duplicating or redefining commands which are already available in \LaTeX\ or \verb'mnras.cls'.
However it may sometimes be necessary to introduce a custom command e.g. as a shortcut while writing the paper.

Please \emph{only include commands which are actually used in the paper}, and include a comment to explain what each one does.
This will assist the typesetters.
Use \verb'\newcommand', \emph{not} \verb'\def', as this will avoid accidentally overwriting existing commands.
Place custom commands in the preamble of the document (not the main body).
If you are using \texttt{mnras\_template.tex}, it includes a specific section for this purpose, near the start of the file with the header 'authors - place your own commands here'.

As an example, a shortcut for the unit \kms can be defined like this:
\begin{verbatim}
\newcommand{\kms}{\,km\,s$^{-1}$}	% kilometres per second
\end{verbatim}
Velocities can then be written as e.g. \verb'2.3\kms' which produces 2.3\kms.
Similar shortcuts can be used for frequently quoted object designations.


\section*{Acknowledgements}
% Entry for the table of contents, for this guide only
\addcontentsline{toc}{section}{Acknowledgements}

This guide replaces an earlier one originally prepared by Cambridge University Press (CUP) in 1994, and last updated in 2002 by Blackwell Publishing.
Some code segments are reproduced from, and some examples are based upon, that guide.
The authors were: A.~Woollatt, M.~Reed, R.~Mulvey, K.~Matthews, D.~Starling, Y.~Yu, A.~Richardson (all CUP), and Penny~Smith, N.~Thompson and Gregor~Hutton (all Blackwell), whose work is gratefully acknowledged.

The accompanying \bibtex\ style file was written by John Sleath, Tim Jenness and Norman Gray, without whom \bibtex\ support would not have been possible.

Some special symbols in tables~\ref{tab:anysymbols}--\ref{tab:mathssymbols} were taken from the Springer Verlag \textit{Astronomy \& Astrophysics} \LaTeX\ class, with their permission.

KTS thanks Nelson Beebe (University of Utah) for helpful advice regarding CTAN.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section*{Data Availability}

 
The inclusion of a Data Availability Statement is a requirement for articles published in MNRAS. Data Availability Statements provide a standardised format for readers to understand the availability of data underlying the research results described in the article. The statement may refer to original data generated in the course of the study or to third-party data analysed in the article. The statement should describe and provide means of access, where possible, by linking to the data or providing the required accession numbers for the relevant databases or DOIs.


%%%%%%%%%%%%%%%%%%%% REFERENCES %%%%%%%%%%%%%%%%%%

% The best way to enter references is to use BibTeX:

%\bibliographystyle{mnras}
%\bibliography{example} % if your bibtex file is called example.bib


% Alternatively you could enter them by hand, like this:
\begin{thebibliography}{99}
\bibitem[\protect\citeauthoryear{Author}{2013}]{author2013}
Author A.~N., 2013, Journal of Improbable Astronomy, 1, 1
\bibitem[\protect\citeauthoryear{Jones}{2015}]{jones2015}
Jones C.~D., 2015, Journal of Interesting Stuff, 17, 198
\bibitem[\protect\citeauthoryear{Smith}{2014}]{smith2014}
Smith A.~B., 2014, The Example Journal, 12, 345 (Paper I)
\end{thebibliography}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%% APPENDICES %%%%%%%%%%%%%%%%%%%%%

\appendix
\section{Journal abbreviations}
\label{sec:abbreviations}
Abbreviations for cited journals can be accessed using the commands listed in table~\ref{tab:journal_abbr}.
Although some of these may appear to be outdated or rarely cited, they have been selected to be compatible with the \bibtex\ output by the NASA Astrophysics Data System$^{\ref{foot:ads}}$, commands used by other astronomy journals, and with additional entries for journals with non-standard abbreviations in MNRAS.
For journals which are not on this list, see our instructions to authors$^{\ref{foot:itas}}$ for guidance on how to abbreviate titles.

\begin{table*}
\caption{Commands for abbreviated journal names, see appendix~\ref{sec:abbreviations}.}
\label{tab:journal_abbr}
\begin{tabular}{@{}l@{\:}l@{\:}l@{}} % manual @ spacing to prevent this being too wide for a page
\hline
Command & Output & Journal name\\
\hline
\verb'\aap' or \verb'\astap' & \aap & Astronomy and Astrophysics$^a$\\
\verb'\aapr' & \aapr & The Astronomy and Astrophysics Review\\
\verb'\aaps' & \aaps  & Astronomy and Astrophysics Supplement Series\\
\verb'\actaa' & \actaa & Acta Astronomica\\
\verb'\afz' & \afz & Astrofizika\\
\verb'\aj' & \aj & The Astronomical Journal\\
\verb'\ao' or \verb'\applopt' & \ao & Applied Optics\\
\verb'\aplett' & \aplett & Astrophysics Letters\\
\verb'\apj' & \apj & The Astrophysical Journal\\
\verb'\apjl' or \verb'\apjlett' & \apjl & The Astrophysical Journal Letters$^a$\\
\verb'\apjs' or \verb'\apjsupp' & \apjs & The Astrophysical Journal Supplement Series\\
\verb'\apss' & \apss & Astrophysics and Space Science\\
\verb'\araa' & \araa & Annual Review of Astronomy and Astrophysics\\
\verb'\arep' & \arep & Astronomy Reports$^b$\\
\verb'\aspc' & \aspc & Astronomical Society of the Pacific Conference Series\\
\verb'\azh' & \azh & Astronomicheskii Zhurnal$^c$\\
\verb'\baas' & \baas & Bulletin of the American Astronomical Society\\
\verb'\bac' & \bac & Bulletin of the Astronomical Institutes of Czechoslovakia\\
\verb'\bain' & \bain & Bull. Astron. Inst. Netherlands\\
\verb'\caa' & \caa & Chinese Astronomy and Astrophysics\\
\verb'\cjaa' & \cjaa & Chinese Journal of Astronomy and Astrophysics\\
\verb'\fcp' & \fcp & Fundamentals of Cosmic Physics\\
\verb'\gca' & \gca & Geochimica Cosmochimica Acta\\
\verb'\grl' & \grl & Geophysics Research Letters\\
\verb'\iaucirc' & \iaucirc & International Astronomical Union Circulars\\
\verb'\icarus' & \icarus & Icarus\\
\verb'\japa' & \japa & Journal of Astrophysics and Astronomy\\
\verb'\jcap' & \jcap & Journal of Cosmology and Astroparticle Physics\\
\verb'\jcp' & \jcp & Journal of Chemical Physics\\
\verb'\jgr' & \jgr & Journal of Geophysics Research\\
\verb'\jqsrt' & \jqsrt & Journal of Quantitiative Spectroscopy and Radiative Transfer\\
\verb'\jrasc' & \jrasc & Journal of the Royal Astronomical Society of Canada\\
\verb'\memras' & \memras & Memoirs of the Royal Astronomical Society\\
\verb'\memsai' & \memsai & Memoire della Societa Astronomica Italiana\\
\verb'\mnassa' & \mnassa & Monthly Notes of the Astronomical Society of Southern Africa\\
\verb'\mnras' & \mnras & Monthly Notices of the Royal Astronomical Society$^a$\\
\verb'\na' & \na & New Astronomy\\
\verb'\nar' & \nar & New Astronomy Review\\
\verb'\nat' & \nat & Nature\\
\verb'\nphysa' & \nphysa & Nuclear Physics A\\
\verb'\pra' & \pra & Physical Review A: Atomic, molecular, and optical physics\\
\verb'\prb' & \prb & Physical Review B: Condensed matter and materials physics\\
\verb'\prc' & \prc & Physical Review C: Nuclear physics\\
\verb'\prd' & \prd & Physical Review D: Particles, fields, gravitation, and cosmology\\
\verb'\pre' & \pre & Physical Review E: Statistical, nonlinear, and soft matter physics\\
\verb'\prl' & \prl & Physical Review Letters\\
\verb'\pasa' & \pasa & Publications of the Astronomical Society of Australia\\
\verb'\pasp' & \pasp & Publications of the Astronomical Society of the Pacific\\
\verb'\pasj' & \pasj & Publications of the Astronomical Society of Japan\\
\verb'\physrep' & \physrep & Physics Reports\\
\verb'\physscr' & \physscr & Physica Scripta\\
\verb'\planss' & \planss & Planetary and Space Science\\
\verb'\procspie' & \procspie & Proceedings of the Society of Photo-Optical Instrumentation Engineers\\
\verb'\rmxaa' & \rmxaa & Revista Mexicana de Astronomia y Astrofisica\\
\verb'\qjras' & \qjras & Quarterly Journal of the Royal Astronomical Society\\
\verb'\sci' & \sci & Science\\
\verb'\skytel' & \skytel & Sky and Telescope\\
\verb'\solphys' & \solphys & Solar Physics\\
\verb'\sovast' & \sovast & Soviet Astronomy$^b$\\
\verb'\ssr' & \ssr & Space Science Reviews\\
\verb'\zap' & \zap & Zeitschrift fuer Astrophysik\\
\hline
\multicolumn{3}{l}{$^a$ Letters are designated by an L at the start of the page number, not in the journal name}\\
\multicolumn{3}{l}{\footnotesize$^b$ In 1992 the English translation of this journal changed its name from Soviet Astronomy to Astronomy Reports}\\
\multicolumn{3}{l}{\footnotesize$^c$ Including the English translation Astronomy Letters}\\
\end{tabular}
\end{table*}

\clearpage % to avoid the long table breaking up the formatting examples
\section{Advanced formatting examples}
\label{sec:advanced}

Sometimes formatting doesn't behave exactly as expected when used in titles or section headings, and must be modified to obtain the correct appearance.
Generally the publishers can fix these problems during the typesetting process after a paper is accepted, but authors may wish to adjust these themselves to minimise the possibility of errors and/or for the benefit of the refereeing process.
Below are some examples of output, followed by the \LaTeX\ code which produces them.

Most mathematics and text formatting works as expected, but some commands might not be the correct size, bold or italic.
If so they can be finessed by hand, as in the bold mathematics here:
\boxit{\huge\bf \textit{Herschel} observations of galaxies at $\bm{\delta > 60\degr}$}
\begin{verbatim}
\title{\textit{Herschel} observations of galaxies at
 $\bm{\delta > 60\degr}$}
\end{verbatim}

Most fonts do not provide bold and italic versions of small capitals, so the \verb'\ion{}{}' command doesn't produce the expected output in headings.
The effect has to be `faked' using font size commands, remembering that the running head is a different style:
\boxit{\huge\bf Abundances in H\,{\Large \textbf{II}} regions}
\begin{verbatim}
\title
[Abundances in H\,{\normalsize \textit{II}} regions]
{Abundances in H\,{\Large \textbf{II}} regions}
\end{verbatim}

Complex mathematics can cause problems with links, so might require adding a less formatted short version of the heading:
\boxit{\bf 2\quad FINDING Mg\,{\sevensize II} ABSORBERS AT $\bm{z > 2}$}
\begin{verbatim}
\section
[Finding Mg II absorbers at z > 2]
{Finding M\lowercase{g}\,{\sevensize II} absorbers
 at $\lowercase{\bm{z > 2}}$}
\end{verbatim}


Using square brackets in headings can cause additional linking problems, which are solved by wrapping them in \{\textellipsis\}:
\boxit{\bf 2.1\quad [C\,{\sevensize II}] 158$\bmath{\umu}$m emission}
\begin{verbatim}
\subsection
[{[C II] 158$\umu$m emission}]
{[C\,{\sevensize II}] 158$\bmath{\umu}$m
 emission}
\end{verbatim}

Use \verb'\text{}' (not \verb'\rm') for non-variables in mathematics, which preserves the formatting of the surrounding text.
For the same reasons, use \verb'\textit{}' for italics (not \verb'\it').
\boxit{\bf 3.1\quad Measuring $\bm{T}_\text{eff}$ from \textit{Gaia} photometry}
\begin{verbatim}
\subsection{Measuring $\bm{T}_\text{eff}$ from
 \textit{Gaia} photometry}
\end{verbatim}

\section{Additional commands for editors only}
The following commands are available for the use of editors and production staff only.
They should not be used (or modified in the template) by authors.

\begin{description}
 \item \verb'\maketitle' inserts the title, authors and institution list in the correct formatting.
 \item \verb'\nokeywords' tidies up the spacing if there are no keywords, but authors should always enter at least one.
 \item \verb'\volume{}' sets the volume number (default is 000)
 \item \verb'\pagerange{}' sets the page range. The standard template generates this automatically, starting from 1.
 \item \verb'\bsp' adds the `This paper has been typeset\textellipsis' comment at the end of the paper.
The command name refers to Blackwell Science Publishing, who were the publishers at the time when MNRAS began accepting \LaTeX\ submissions in 1993.
 \item \verb'\mniiiauth{}' used by the \bibtex\ style to handle MNRAS style for citing papers with three authors. It should not be used manually.
 \item \verb'\eprint{}' used by the \bibtex\ style for citing arXiv eprints.
 \item \verb'\doi{}' used by the \bibtex\ style for citing Digital Object Identifiers.
\end{description}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


% Don't change these lines
\bsp	% typesetting comment
\label{lastpage}
\end{document}

% End of mnras_guide.tex


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
